Survey of extended Main Sequence Turn-offs in Galactic Open Clusters: Stellar rotations from Gaia RVS spectra

The origin of extended main-sequence turn-offs (eMSTO) in star clusters younger than 2 Gyr still challenges our current understanding of stellar evolution. Exploiting data from Gaia Data Release 3 (DR3), we investigate eMSTOs in a large sample of 32 Galactic open clusters younger than 2.4 Gyr. We first validate Gaia rotational velocities from Radial Velocity Spectrometer (RVS) spectra by comparing them with literature values and assessing their correlation with magnetic activity measurements from LAMOST spectra. We detect a general positive correlation between turn-off color and projected stellar rotation, with slow-rotating stars predominantly found on the bluer side of the turn-off. Comparing our observations with theoretical models, we find that the eMSTO morphology is well-reproduced by a single population formed with a high rotation rate, and observed with rotation axis inclination ranging between 0$^\circ$ (pole-on) and 90$^\circ$ (edge-on). This contrasts with observations of Magellanic Clouds clusters, where a population of non-rotating stars appears to be ubiquitous in clusters younger than 700 Myr. However, we note that our interpretation, while successfully explaining the overall eMSTO morphology, cannot fully explain the observed projected rotational velocities. Additionally, two young clusters, NGC 3532 and NGC 2287, exhibit moderate evidence of a split main sequence in color and rotation, suggesting a possible small spread in the initial rotation rate. Finally, we advise caution in determining the ages of young clusters from non-rotating isochrones, as neglecting the effects of stellar rotation can impact the isochrone dating by up to factors of 5-20%.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
